Optimising Clifford Circuits with Quantomatic

We present a system of equations between Clifford circuits, all derivable in the ZX-calculus, and formalised as rewrite rules in the Quantomatic proof assistant. By combining these rules with some non-trivial simplification procedures defined in the Quantomatic tactic language, we demonstrate the use of Quantomatic as a circuit optimisation tool. We prove that the system always reduces Clifford circuits of one or two qubits to their minimal form, and give numerical results demonstrating its performance on larger Clifford circuits.

==> circuits.tikzstyles <==
\tikzstyle{box}=[rectangle,fill=white,draw=black,thin]

\tikzstyle{H box}=[box,execute at end node={$H$}]

\tikzstyle{Z box}=[box,execute at end node={$Z$}]
\tikzstyle{Zp box}=[box,execute at end node={$Z_\pi$}]
\tikzstyle{Zpp box}=[box,execute at end node={$Z_\frac{\pi}{2}$}]
\tikzstyle{Za box}=[box,execute at end node={$Z_\alpha$}]
\tikzstyle{Zb box}=[box,execute at end node={$Z_\beta$}]

\tikzstyle{X box}=[box,execute at end node={$X$}]
\tikzstyle{Xp box}=[box,execute at end node={$X_\pi$}]
\tikzstyle{Xpp box}=[box,execute at end node={$X_\frac{\pi}{2}$}]
\tikzstyle{Xa box}=[box,execute at end node={$X_\alpha$}]
\tikzstyle{Xb box}=[box,execute at end node={$X_\beta$}]

\tikzstyle{keto box}=[execute at end node={$\ket{0}$}]
\tikzstyle{keti box}=[execute at end node={$\ket{1}$}]
\tikzstyle{ketp box}=[execute at end node={$\ket{\!+\!}$}]
\tikzstyle{ketm box}=[execute at end node={$\ket{\!-\!}$}]


\tikzstyle{Mx box}=[box,execute at end node={$M_{X}$}]
\tikzstyle{Mo box}=[box,execute at end node={$M_{\pm}$}]
\tikzstyle{Ma box}=[box,execute at end node={$M_{\pm\alpha}$}]
\tikzstyle{Mb box}=[box,execute at end node={$M_{\pm\beta}$}]


\tikzstyle{ctrl vertex}=[circle,fill=black,minimum size=2.0mm,inner sep=0.3mm]
\tikzstyle{target vertex}=[oplus,draw=black,thick,minimum size=4.0mm,inner sep=0]

\tikzstyle{ellipses}=[execute at end node={\small{...}}]


==> figures/derived-rules/AlwaysH.tikz <==
\input{figures/derived-rules/AlwaysH_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/AlwaysH_rhs.tikz}


==> figures/derived-rules/C22Plus1Bit.tikz <==
\input{figures/derived-rules/C22Plus1Bit_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/C22Plus1Bit_rhs.tikz}


==> figures/derived-rules/C22Plus2Bit.tikz <==
\input{figures/derived-rules/C22Plus2Bit_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/C22Plus2Bit_rhs.tikz}


==> figures/derived-rules/C2GreenCxCommute.tikz <==
\input{figures/derived-rules/C2GreenCxCommute_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/C2GreenCxCommute_rhs.tikz}


==> figures/derived-rules/C2GreenPlus1Bit.tikz <==
\input{figures/derived-rules/C2GreenPlus1Bit_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/C2GreenPlus1Bit_rhs.tikz}


==> figures/derived-rules/C2Plus2Bit.tikz <==
\input{figures/derived-rules/C2Plus2Bit_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/C2Plus2Bit_rhs.tikz}


==> figures/derived-rules/C2RedCxCommute.tikz <==
\input{figures/derived-rules/C2RedCxCommute_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/C2RedCxCommute_rhs.tikz}


==> figures/derived-rules/C2RedPlus1Bit.tikz <==
\input{figures/derived-rules/C2RedPlus1Bit_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/C2RedPlus1Bit_rhs.tikz}


==> figures/derived-rules/Cx.tikz <==
\input{figures/derived-rules/Cx_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/Cx_rhs.tikz}


==> figures/derived-rules/CxSw.tikz <==
\input{figures/derived-rules/CxSw_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/CxSw_rhs.tikz}


==> figures/derived-rules/Euler.tikz <==
\input{figures/derived-rules/Euler_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/Euler_rhs.tikz}


==> figures/derived-rules/GreenCommute.tikz <==
\input{figures/derived-rules/GreenCommute_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/GreenCommute_rhs.tikz}


==> figures/derived-rules/GreenCxCommute.tikz <==
\input{figures/derived-rules/GreenCxCommute_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/GreenCxCommute_rhs.tikz}


==> figures/derived-rules/GreenMinus.tikz <==
\input{figures/derived-rules/GreenMinus_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/GreenMinus_rhs.tikz}


==> figures/derived-rules/GreenPi.tikz <==
\input{figures/derived-rules/GreenPi_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/GreenPi_rhs.tikz}


==> figures/derived-rules/GreenPi2.tikz <==
\input{figures/derived-rules/GreenPi2_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/GreenPi2_rhs.tikz}


==> figures/derived-rules/GreenPiCommute.tikz <==
\input{figures/derived-rules/GreenPiCommute_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/GreenPiCommute_rhs.tikz}


==> figures/derived-rules/GreenPiCx.tikz <==
\input{figures/derived-rules/GreenPiCx_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/GreenPiCx_rhs.tikz}


==> figures/derived-rules/GreenPlus.tikz <==
\input{figures/derived-rules/GreenPlus_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/GreenPlus_rhs.tikz}


==> figures/derived-rules/H.tikz <==
\input{figures/derived-rules/H_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/H_rhs.tikz}


==> figures/derived-rules/RedCommute.tikz <==
\input{figures/derived-rules/RedCommute_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/RedCommute_rhs.tikz}


==> figures/derived-rules/RedCxCommute.tikz <==
\input{figures/derived-rules/RedCxCommute_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/RedCxCommute_rhs.tikz}


==> figures/derived-rules/RedMinus.tikz <==
\input{figures/derived-rules/RedMinus_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/RedMinus_rhs.tikz}


==> figures/derived-rules/RedPi.tikz <==
\input{figures/derived-rules/RedPi_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/RedPi_rhs.tikz}


==> figures/derived-rules/RedPi2.tikz <==
\input{figures/derived-rules/RedPi2_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/RedPi2_rhs.tikz}


==> figures/derived-rules/RedPiCommute.tikz <==
\input{figures/derived-rules/RedPiCommute_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/RedPiCommute_rhs.tikz}


==> figures/derived-rules/RedPiCx.tikz <==
\input{figures/derived-rules/RedPiCx_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/RedPiCx_rhs.tikz}


==> figures/derived-rules/RedPlus.tikz <==
\input{figures/derived-rules/RedPlus_lhs.tikz}
%%%%%%%%%%
$\to$
%%%%%%%%%%
\input{figures/derived-rules/RedPlus_rhs.tikz}


==> zxcliff.tikzstyles <==
\tikzstyle{green vertex}=[green, vertex]
\tikzstyle{green smallvertex}=[green, smallvertex]
\tikzstyle{red vertex}=[red, vertex, font={\color{white}\boldmath}]
\tikzstyle{red smallvertex}=[red, smallvertex]

\tikzstyle{hadamard vertex}=[shape=rectangle,fill=yellow,draw=black,execute at end node={\tiny H}]
\tikzstyle{smallhadamard vertex}=[shape=rectangle,fill=yellow,draw=black,inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm]

\tikzstyle{boundary vertex}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill=black]

\tikzstyle{gpp}=[green smallvertex,inner sep=-0.5mm,execute at end node={$\mathbf{{\displaystyle +}}$}] 
\tikzstyle{gpi}=[green smallvertex,inner sep=-0.5mm,execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\pi}}$}}] 
\tikzstyle{gmm}=[green smallvertex,inner sep=-0.5mm,execute at end node={$\mathbf{{\displaystyle -}}$}] 
\tikzstyle{rpp}=[red smallvertex,inner sep=-0.5mm,execute at end node={${\displaystyle\color{white}\mathbf{+}}$}] 
\tikzstyle{rpi}=[red smallvertex,inner sep=-0.5mm,execute at end node={\scalebox{1.1}{$\mathbf{{\displaystyle\color{white}\pi}}$}}] 
\tikzstyle{rmm}=[red smallvertex,inner sep=-0.5mm,execute at end node={$\mathbf{{\displaystyle\color{white}-}}$}]  

\tikzstyle{boxa}=[box,execute at end node={$a$}]
\tikzstyle{boxb}=[box,execute at end node={$b$}]


% Edge styles
\tikzstyle{hadamard edge}=[-,color=blue,dashed,dash pattern=on 2pt off 0.7pt]
\tikzstyle{brace edge}=[-,tikzit draw=blue,decorate,decoration={brace,amplitude=1mm,raise=-1mm}]



